MPC-Inspired Reinforcement Learning for Verifiable Model-Free Control

In this paper, we introduce a new class of parameterized controllers, drawing inspiration from Model Predictive Control (MPC). The controller resembles a Quadratic Programming (QP) solver of a linear MPC problem, with the parameters of the controller being trained via Deep Reinforcement Learning (DRL) rather than derived from system models. This approach addresses the limitations of common controllers with Multi-Layer Perceptron (MLP) or other general neural network architecture used in DRL, in terms of verifiability and performance guarantees, and the learned controllers possess verifiable properties like persistent feasibility and asymptotic stability akin to MPC. On the other hand, numerical examples illustrate that the proposed controller empirically matches MPC and MLP controllers in terms of control performance and has superior robustness against modeling uncertainty and noises. Furthermore, the proposed controller is significantly more computationally efficient compared to MPC and requires fewer parameters to learn than MLP controllers. Real-world experiments on vehicle drift maneuvering task demonstrate the potential of these controllers for robotics and other demanding control tasks.

==> figures/qp_car_data.csv <==
beta_ref,beta,V_ref,V,r_ref,r
-1.0,-0.900713931301321,2.0,0.0,2.0,0.03640879638842209
-1.0,2.3659587939015188,2.0,0.01005348591212648,2.0,0.012351478835449929
-1.0,-3.02495752168136,2.0,0.029358185208861916,2.0,0.11848607055771974
-1.0,0.5400739908162553,2.0,0.017800659222013574,2.0,0.5750209265053752
-1.0,0.188524721511099,2.0,0.21920426447370356,2.0,0.7875910635003709
-1.0,0.08851385380648757,2.0,0.2931245859024311,2.0,0.9247757633017999
-1.0,0.11090905684766028,2.0,0.35625137852262373,2.0,1.0333702481142015
-1.0,0.09287022984994264,2.0,0.4819940396110098,2.0,0.8611958476908504
-1.0,0.0706261032096207,2.0,0.5769727809516518,2.0,0.6904486703070459
-1.0,0.011624205334006987,2.0,0.6969873312537694,2.0,0.32928173723045107
-1.0,0.01636167012638623,2.0,0.7906714108696481,2.0,-0.10852739700089192
-1.0,-0.01833036143717326,2.0,0.8773541469634272,2.0,-0.005256118707774312
-1.0,-0.024527142747271302,2.0,0.9650572743819507,2.0,0.1649774137037468
-1.0,-0.05710757908137998,2.0,1.0623738665326379,2.0,0.4881044236973474
-1.0,-0.06648316543552646,2.0,1.1281716010955536,2.0,0.8647032020960259
-1.0,-0.057227020145460994,2.0,1.1527229551889664,2.0,1.2122510606235073
-1.0,-0.06531050679739714,2.0,1.1982928143395712,2.0,1.4600254946855296
-1.0,-0.07605495568895426,2.0,1.1929747723441175,2.0,1.6683380680531306
-1.0,-0.09945376716384535,2.0,1.2484250444517178,2.0,1.8550464186314737
-1.0,-0.1084281266220577,2.0,1.2976373600881916,2.0,1.632845860713583
-1.0,-0.13381655897925882,2.0,1.3736546688075797,2.0,1.4785220373195815
-1.0,-0.14158944809188734,2.0,1.4918713407964366,2.0,0.9729413998459371
-1.0,-0.13984683041214074,2.0,1.5637586798914407,2.0,0.5107133067991357
-1.0,-0.17843858027666437,2.0,1.6400872200820933,2.0,0.5904734707696917
-1.0,-0.1974731911459391,2.0,1.7050095934556802,2.0,0.7104055253730069
-1.0,-0.21813496841865687,2.0,1.7564197870526788,2.0,0.9903314508901221
-1.0,-0.24766599077502516,2.0,1.7760228795947393,2.0,1.664108450654288
-1.0,-0.2714829844219091,2.0,1.8201597689143927,2.0,2.037712197810143
-1.0,-0.2926541839933585,2.0,1.8515272595034216,2.0,2.351431252803504
-1.0,-0.3226350502052564,2.0,1.8895591061644437,2.0,2.519115020761346
-1.0,-0.35191478281524224,2.0,1.9454679811801117,2.0,2.4430384142256303
-1.0,-0.4041965950371602,2.0,1.9992364883298117,2.0,2.5905265005027625
-1.0,-0.36993024216995707,2.0,2.0355266294006973,2.0,1.4469085967762318
-1.0,-0.38738558979887516,2.0,2.082973023780387,2.0,1.0757327560389796
-1.0,-0.40686653263761396,2.0,2.1276579582370654,2.0,0.8343888133151447
-1.0,-0.4459162733069464,2.0,2.0661640063246605,2.0,1.149861927551263
-1.0,-0.45918425509141647,2.0,2.0740867948979353,2.0,1.4989037777577014
-1.0,-0.48057236149211713,2.0,2.080943239822468,2.0,1.6272144850526022
-1.0,-0.5324117112385172,2.0,2.1007182054368188,2.0,2.266200056512257
-1.0,-0.5526662072034032,2.0,2.0915373528917733,2.0,2.702207247763674
-1.0,-0.6046211175834766,2.0,2.1063382870137306,2.0,2.9192814991540708
-1.0,-0.6204098219298237,2.0,2.1321329135447304,2.0,2.677670297295844
-1.0,-0.662426760330991,2.0,2.165427016443136,2.0,2.747102059703572
-1.0,-0.637381549468262,2.0,2.187685544403929,2.0,1.628305432809643
-1.0,-0.6448006172508434,2.0,2.1757703728509137,2.0,1.3117837675460162
-1.0,-0.6708653484930389,2.0,2.152858446826847,2.0,1.326317407028412
-1.0,-0.6868190773389249,2.0,2.1527010053247198,2.0,1.4320728695576928
-1.0,-0.7229180981107186,2.0,2.0996503583571275,2.0,1.8752675587714724
-1.0,-0.7421303751693502,2.0,2.081822431605008,2.0,2.16789714046824
-1.0,-0.7667942918596338,2.0,2.031786661329574,2.0,2.546117360817351
-1.0,-0.8073311401283463,2.0,2.0444802921787764,2.0,2.7731476803187234
-1.0,-0.8232860912475024,2.0,2.075897594168292,2.0,2.540267869453586
-1.0,-0.8401002821741672,2.0,2.101495427201221,2.0,2.1503577620684426
-1.0,-0.8548589329641438,2.0,2.0998384581407983,2.0,2.034589855048198
-1.0,-0.8355485504208331,2.0,2.057885033973184,2.0,1.27467273331873
-1.0,-0.8339308502823854,2.0,2.049122355518458,2.0,0.9447701705141107
-1.0,-0.831705265227646,2.0,1.9643734524822054,2.0,0.8490055328610211
-1.0,-0.8408051593485917,2.0,1.9063640904973618,2.0,1.0894705624023269
-1.0,-0.860244602610694,2.0,1.8771677067377606,2.0,1.4760751981043236
-1.0,-0.8769857644506085,2.0,1.8121849074953598,2.0,1.9899901807000773
-1.0,-0.8853923993501422,2.0,1.7756586015415534,2.0,2.3091106969536703
-1.0,-0.8929964609334604,2.0,1.7860002726572606,2.0,2.4749313762813383
-1.0,-0.8998390561385721,2.0,1.8111083360349083,2.0,2.351931039156667
-1.0,-0.8927437486169243,2.0,1.8420096775982995,2.0,1.873330747593458
-1.0,-0.9174068143270269,2.0,1.9210126552269642,2.0,1.6829768063105242
-1.0,-0.9056934324795565,2.0,1.980751021239844,2.0,1.3402906869601618
-1.0,-0.8964562642627052,2.0,2.026949503960389,2.0,1.272909304182362
-1.0,-0.910746956153794,2.0,2.0641405031656364,2.0,1.512947989316278
-1.0,-0.9218901294582968,2.0,2.0769250151515704,2.0,1.8811312491277312
-1.0,-0.9342704694698707,2.0,2.039412372003043,2.0,2.2364571735205137
-1.0,-0.9585670007119722,2.0,2.042030612279737,2.0,2.5364794232515857
-1.0,-0.9647734274167354,2.0,2.034467553809146,2.0,2.4700042316439417
-1.0,-0.9754365437261736,2.0,2.0313300296346357,2.0,2.1092602983290982
-1.0,-0.9794739598090585,2.0,1.9838866276090485,2.0,2.0035072913061
-1.0,-0.9510273747357356,2.0,1.9464373082530115,2.0,1.265303734627841
-1.0,-0.9355615093426763,2.0,1.8836650845524439,2.0,0.7800949317040858
-1.0,-0.9220507597433061,2.0,1.8387025434272226,2.0,0.6686627936511996
-1.0,-0.926519241159319,2.0,1.7491845314909065,2.0,0.6810328651433758
-1.0,-0.9512688191495946,2.0,1.7149578909584386,2.0,1.395645576375791
-1.0,-0.9501730529568886,2.0,1.6851511882293582,2.0,1.9027648735287586
-1.0,-0.9487023157215639,2.0,1.636407141920284,2.0,2.162317020527712
-1.0,-0.9454065033279835,2.0,1.6677757106764366,2.0,2.1849430759074053
-1.0,-0.9378626797733967,2.0,1.7128997604490062,2.0,1.91101380142
-1.0,-0.928637654424104,2.0,1.7883264553065055,2.0,1.3885634854773725
-1.0,-0.9177674196416943,2.0,1.8109732238056815,2.0,1.1940216131043537
-1.0,-0.8909902967712733,2.0,1.8781368753729997,2.0,1.0639409721945428
-1.0,-0.8883734412627664,2.0,1.921008298447573,2.0,1.223505924550431
-1.0,-0.9072636446885376,2.0,1.9496275777409555,2.0,1.6441464544335507
-1.0,-0.9141537918315916,2.0,1.963700825192495,2.0,1.8740185405635301
-1.0,-0.9330920721325184,2.0,1.9544397344626965,2.0,2.247177530228335
-1.0,-0.9615314567574096,2.0,1.9753639968611922,2.0,2.487566295852356
-1.0,-0.9604205484512773,2.0,1.9865886802628518,2.0,2.5087331333034784
-1.0,-0.9716709402967179,2.0,1.8499823064413652,2.0,2.275473168479472
-1.0,-0.9789023938358343,2.0,1.9139672008504818,2.0,1.9823904025439107
-1.0,-0.9664622112464518,2.0,1.9336938407005306,2.0,1.4453561582906373
-1.0,-0.9442593886818527,2.0,1.9429194269472894,2.0,0.9862941766292359
-1.0,-0.9363170761560764,2.0,1.928066849849575,2.0,0.9540678473215579
-1.0,-0.9352771253433061,2.0,1.8955337205038563,2.0,1.147956688175859
-1.0,-0.9504322584951366,2.0,1.9094110369935635,2.0,1.641690612404857
-1.0,-0.957954154027659,2.0,1.8699545422244843,2.0,2.0447132458970874
-1.0,-0.9612985426521741,2.0,1.842914693818898,2.0,2.220968191096111
-1.0,-0.9619031694347044,2.0,1.8525779445811354,2.0,2.2501704650186074
-1.0,-0.9584442830437059,2.0,1.8674295205771194,2.0,2.0891365309617895
-1.0,-0.9518437606039072,2.0,1.89436793893179,2.0,1.7236150202162912
-1.0,-0.9541295921319728,2.0,1.9092140063836074,2.0,1.5134625612780912
-1.0,-0.941179449763188,2.0,1.9099214130476765,2.0,1.2913971064051548
-1.0,-0.9410439170512577,2.0,1.944828598805028,2.0,1.3420707395691345
-1.0,-0.9443383978153967,2.0,1.9413866175635375,2.0,1.7011299697214393
-1.0,-0.9552994346991,2.0,1.9565645775148315,2.0,1.966569024335789
-1.0,-0.9811913523675999,2.0,1.9565241187611786,2.0,2.2586016685447863
-1.0,-1.0054472389769264,2.0,1.9789650472035996,2.0,2.45939318984381
-1.0,-0.9971638174297883,2.0,1.940535258551131,2.0,2.26943882393704
-1.0,-0.9891569947221726,2.0,1.9308406987862943,2.0,2.02257254113343
-1.0,-0.9801218923030284,2.0,1.9147408485700281,2.0,1.5370561645591685
-1.0,-0.9560290317739781,2.0,1.915991006897996,2.0,0.9235112450162173
-1.0,-0.951455144303937,2.0,1.8858310479384806,2.0,0.7744328641811141
-1.0,-0.9442820294562537,2.0,1.8716073064028347,2.0,0.8899349751152024
-1.0,-0.9408104679976157,2.0,1.82323063165875,2.0,1.1900469938288758
-1.0,-0.964463276699389,2.0,1.8129790311824467,2.0,1.75912041175818
-1.0,-0.9696691483016746,2.0,1.7974460996293073,2.0,2.1405775973682837
-1.0,-0.9550311459608398,2.0,1.7866180960984008,2.0,2.315830652993053
-1.0,-0.9663294649781085,2.0,1.7974193236403753,2.0,2.569397450345593
-1.0,-0.8886696213586962,2.0,1.8621675602643548,2.0,1.1692334574560899
-1.0,-0.9295665300739167,2.0,1.9511099820322098,2.0,0.8000486501814214
-1.0,-0.9114789852144565,2.0,1.9820494349682136,2.0,0.718502830402031
-1.0,-0.891640607939328,2.0,1.98979894332507,2.0,0.9935095594230327
-1.0,-0.8861815943744293,2.0,1.9781704798646444,2.0,1.2982306512135353
-1.0,-0.8961625415500505,2.0,2.0029151458588896,2.0,1.7093122162629781
-1.0,-0.8951411186699927,2.0,2.0219657305253964,2.0,2.08512863554482
-1.0,-0.8961716274100127,2.0,2.0434137568812223,2.0,2.295330456638244
-1.0,-0.9124089533045883,2.0,2.016609144365639,2.0,2.42357732946664
-1.0,-0.9236176710839139,2.0,2.0348896719315857,2.0,2.379366581487971
-1.0,-0.9308929913407491,2.0,2.0242039193915797,2.0,2.0032489588535793
-1.0,-0.9329130511109991,2.0,1.9877877931170413,2.0,1.4479157878144218
-1.0,-0.9165745857740673,2.0,1.9421674033567409,2.0,0.9773423093691557
-1.0,-0.8993311543207447,2.0,1.9395658348306166,2.0,0.7526108397500649
-1.0,-0.8942284980610378,2.0,1.8351894752134894,2.0,1.040081434594949
-1.0,-0.9169933142737037,2.0,1.7788516015383997,2.0,1.359864703688365
-1.0,-0.9245659220946099,2.0,1.7474336457408493,2.0,1.7321168504586069
-1.0,-0.9423758601316461,2.0,1.7363386831732674,2.0,2.2617532242804708
-1.0,-0.9572970539284347,2.0,1.7413246286564765,2.0,2.4390440284887362
-1.0,-0.9629773447279977,2.0,1.771361589310271,2.0,2.3555519431850436
-1.0,-0.9400603125964784,2.0,1.8387995043552319,2.0,1.9463756500423146
-1.0,-0.937866128420116,2.0,1.8697421107166459,2.0,1.6538418897495735
-1.0,-0.9237340531292286,2.0,1.8907823626104079,2.0,1.3309820478854026
-1.0,-0.9150108050977099,2.0,1.9193924871861208,2.0,1.227776663656002
-1.0,-0.9391140793487782,2.0,1.9752038045336628,2.0,1.4122040950496526
-1.0,-0.9362279899956452,2.0,2.011599894720557,2.0,1.3482789537825166
-1.0,-0.974248073189397,2.0,1.8520869321357958,2.0,2.141213871421032
-1.0,-0.9981552246663359,2.0,1.9373856010133572,2.0,2.357977399166519
-1.0,-1.0157210543620003,2.0,1.9644280776242367,2.0,2.4669238763584946
-1.0,-1.0193540868569775,2.0,1.9916772518639472,2.0,2.3193728593849863
-1.0,-1.0005111486156588,2.0,1.9961293362447445,2.0,1.5431053345272514
-1.0,-0.9921189542728452,2.0,2.0220384825235422,2.0,1.21002764249447
-1.0,-0.9675384865348047,2.0,1.9788928224450741,2.0,1.0397165206528676
-1.0,-0.9512733036932639,2.0,1.9728028677011935,2.0,0.912832334999544
-1.0,-0.9418650789906859,2.0,1.9065247047489688,2.0,1.086839530942157
-1.0,-0.9406413443572434,2.0,1.8516372641890417,2.0,1.5633433105703443
-1.0,-0.9424063278347363,2.0,1.8043391545283507,2.0,1.900303256516722
-1.0,-0.9591701930424437,2.0,1.7832094084369243,2.0,2.2796616265083838
-1.0,-0.9729485202014807,2.0,1.8021024928644642,2.0,2.3796540925147402
-1.0,-0.9887304651547648,2.0,1.8036467257201207,2.0,2.288800314271168
-1.0,-0.9925929133226656,2.0,1.8258742005406243,2.0,1.9307969219991559
-1.0,-0.9760095131128219,2.0,1.8066856335181187,2.0,1.546494532524097
-1.0,-0.9582644884924214,2.0,1.852348397270669,2.0,1.2052093947647013
-1.0,-0.9445242901921489,2.0,1.8742643318714713,2.0,1.0968163215856634
-1.0,-0.9605786870685709,2.0,1.9406863864623167,2.0,1.2308957040313975
-1.0,-0.9640447357861364,2.0,1.9651780016572977,2.0,1.5470417659836788
-1.0,-0.9827165845917758,2.0,1.9805223434859172,2.0,1.9780408817692534
-1.0,-0.9856984622714897,2.0,1.9656102407536133,2.0,2.198774349063981
-1.0,-0.9973921535496713,2.0,1.971975223446498,2.0,2.369276591332533
-1.0,-0.9990611931943345,2.0,1.9356864308011708,2.0,2.4146959788869244
-1.0,-0.9987592379304795,2.0,1.9425832548754096,2.0,2.1756086775671593
-1.0,-0.9805941512111662,2.0,1.914527440486772,2.0,1.4753622545000824
-1.0,-0.9495316184216058,2.0,1.8796480598201282,2.0,0.8455346506173814
-1.0,-0.9292084081604921,2.0,1.855999165048486,2.0,0.42447407768432066
-1.0,-0.937225124737342,2.0,1.8048473823874345,2.0,0.8182517128269624
-1.0,-0.9064979900284253,2.0,1.7810304028034785,2.0,0.7165333651338113
-1.0,-0.9208970342183038,2.0,1.78468943690419,2.0,1.6469872733118043
-1.0,-0.9253699496021284,2.0,1.7811834015883836,2.0,1.9877339989337766
-1.0,-0.9122619230031512,2.0,1.7860110105085887,2.0,2.2063491325095392
-1.0,-0.9257904407207196,2.0,1.782919884704729,2.0,2.1531622049715002
-1.0,-0.9325092787871814,2.0,1.8105147776977346,2.0,2.29275998837603
-1.0,-0.9204696886650119,2.0,1.862375423517791,2.0,1.7167668278048944
-1.0,-0.9025383352702123,2.0,1.8735842525408823,2.0,1.228183031882972
-1.0,-0.892762053968517,2.0,1.9041239889591153,2.0,1.0913975824924544
-1.0,-0.8993122677923546,2.0,1.936918034851625,2.0,1.2016726845825731
-1.0,-0.9180600416290536,2.0,1.9769508825869808,2.0,1.591753875577352
-1.0,-0.8999065746715385,2.0,1.9865949796757751,2.0,1.7005461021875217
-1.0,-0.9268784369905401,2.0,2.0048556622737292,2.0,2.1784882857703867
-1.0,-0.9406314985589779,2.0,1.969004215050277,2.0,2.457091341294004
-1.0,-0.9645390864102916,2.0,1.9758181489567617,2.0,2.629140149068053
-1.0,-0.9593021302361571,2.0,1.9325822916651392,2.0,2.2155905129949436
-1.0,-0.9613496694922885,2.0,1.9646360923794663,2.0,1.9163720207579495
-1.0,-0.9479861971309509,2.0,1.971245733159406,2.0,1.3641725572198857
-1.0,-0.929241825340756,2.0,1.9627653147929085,2.0,0.9333975378373547
-1.0,-0.9234766448356551,2.0,1.9618097423952026,2.0,0.8418672083289244
-1.0,-0.9323718080477894,2.0,1.9043637105614135,2.0,1.052324379849704
-1.0,-0.9220794717953016,2.0,1.8765263269418724,2.0,1.3178139185431885
-1.0,-0.9302843269926768,2.0,1.8680433071164058,2.0,1.7511399172586242

